Paranatural Category Theory

We establish and advocate for a novel branch of category theory, centered around strong dinatural transformations (herein known as "paranatural transformations"). Paranatural transformations generalize natural transformations to mixed-variant difunctors, but, unlike other such generalizations, are composable and exceptionally well-behaved. We define the category of difunctors and paranatural transformations, prove a novel "diYoneda Lemma" for this category, and explore some of the category-theoretic implications. We also develop three compelling uses for paranatural category theory: parametric polymorphism, impredicative encodings of (co)inductive types, and difunctor models of type theory. Paranatural transformations capture the essence of parametricity, with their "paranaturality condition" coinciding exactly with the "free theorem" of the corresponding polymorphic type; the paranatural analogue of the (co)end calculus provides an elegant and general framework for reasoning about initial algebras, terminal coalgebras, bisimulations, and representation independence; and "diYoneda reasoning" facilitates the lifting of Grothendieck universes into difunctor models of type theory. We develop these topics and propose further avenues of research.

==> content/img/coe-difunct.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coe-difunct.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1440bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.37506034,0.36206107){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.37300208,0.13019765){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$I$\end{tabular}}}}%
    \put(0.62649396,0.36206107){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\coe[\Gamma](j,x)$\end{tabular}}}}%
    \put(0.62443568,0.13019765){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$J$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coe-difunct.pdf}}%
    \put(0.50046721,0.15422331){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$j$\end{tabular}}}}%
    \put(0.34563023,0.43989966){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\Gamma(I,I)$\end{tabular}}}}%
    \put(0.59604155,0.43959188){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\Gamma(J,J)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{coe-difunct.pdf}}%
    \put(0.16618201,0.12745546){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{r}$\C$\end{tabular}}}}%
    \put(0.28854961,0.21198403){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\mc U_\Gamma$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{coe-difunct.pdf}}%
    \put(0.16655035,0.39109265){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{r}$\Struct{\Gamma}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{coe-difunct.pdf}}%
  \end{picture}%
\endgroup%


==> content/img/paranat-mor.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'paranat-mor.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1440bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.16618201,0.12745546){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{r}$\C$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{paranat-mor.pdf}}%
    \put(0.2372969,0.43989966){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\mb D_I$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{paranat-mor.pdf}}%
    \put(0.16655035,0.39109265){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[rt]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{r}$\mb D$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{paranat-mor.pdf}}%
    \put(0.2841719,0.33833717){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\mb D_J$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{paranat-mor.pdf}}%
    \put(0.56542193,0.43989966){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\mb E_I$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{paranat-mor.pdf}}%
    \put(0.8405859,0.39109265){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lt]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{l}$\mb E$\end{tabular}}}}%
    \put(0.65746524,0.42320841){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\alpha_I x$\end{tabular}}}}%
    \put(0.70521164,0.31919152){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\alpha_J y$\end{tabular}}}}%
    \put(0.61229693,0.33833717){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$\mb E_J$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{paranat-mor.pdf}}%
    \put(0.34304326,0.42246785){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.38842754,0.31895959){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{paranat-mor.pdf}}%
    \put(0.51364574,0.14121936){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$j$\end{tabular}}}}%
    \put(0.48032525,0.17209107){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$I$\end{tabular}}}}%
    \put(0.5267512,0.06545779){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0.94999999}\smash{\begin{tabular}[t]{c}$J$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{paranat-mor.pdf}}%
  \end{picture}%
\endgroup%

